KinGDOM: Knowledge-Guided DOMain adaptation for sentiment analysis

Cross-domain sentiment analysis has received significant attention in recent years, prompted by the need to combat the domain gap between different applications that make use of sentiment analysis. In this paper, we take a novel perspective on this task by exploring the role of external commonsense knowledge. We introduce a new framework, KinGDOM, which utilizes the ConceptNet knowledge graph to enrich the semantics of a document by providing both domain-specific and domain-general background concepts. These concepts are learned by training a graph convolutional autoencoder that leverages inter-domain concepts in a domain-invariant manner. Conditioning a popular domain-adversarial baseline method with these learned concepts helps improve its performance over state-of-the-art approaches, demonstrating the efficacy of our proposed framework.

==> rebuttal.txt <==
KinGDOM Rebuttal


\textbf{Review #1}
\textit{\textbf{What is this paper about, what contributions does it make, what are the main strengths and weaknesses?}}
In this paper, the authors studied the problem of domain adaptation on sentiment task. The proposed methods try to integrated the domain knowledge into consideration. They proposed to use a graph convolution method to achieve the problem. The proposed method can achieve better performance than baseline methods.
The main strengths of this work are as follows:
The proposed method tries to incorporate domain knowledge to achieve the task. They used a graph convolution method to achieve the task.
Experimental results show the proposed method can achieve better performance than baseline methods.
The paper is clearly written and easy to follow.
The main weakness of this work are as follows:
Why the external knowledge can bring further improvement should be given more detail description. Experimental results about this should also be given.
The performance of the state-of-the-art methods are not reported. Although the authors mentioned the state-of-the-art results in the line 561, the performances the CoCMD are not compared with.
\textit{\textbf{Reasons to accept}}
Incorporating external knowledge into the domain adaptation task is interesting and novel.
\textit{\textbf{Reasons to reject}}
The performances of the proposed method are not better than previous best result.
Overall Recommendation:
3.5
Questions for the Authors(s)
Why the external knowledge can bring improvement? What kinds of information are useful for this task?



\textbf{Response to Reviewer 1:}

\begin{enumerate}
\item \textbf{We don’t compare our results against CoCMD from Peng et al. because it’s a semi-supervised domain adaptation method, however KinGDOM and all the other models reported in Table 2 are unsupervised domain adaptation methods.}
\end{enumerate}




----------------------------------------------------------------------------------------------------------------------------




\textbf{Review #2}
\textbf{\textit{What is this paper about, what contributions does it make, what are the main strengths and weaknesses?}}
The paper aims at external commonsense knowledge-guided unsupervised cross-domain sentiment analysis. The ConceptNet knowledge graph is used to enrich the semantics representation of a document with both domain-specific and domain-independent concepts. These concepts are learned by training a graph convolutional autoencoder that can model both inter-domain conceptual links and domain-invariant concept representations.
The proposed approach is basically reasonable and feasible. Domain adversarial framework has been proved to be effective for domain adaptation, and the authors propose to enhance it by the large-scale commonsense knowledge base of ConceptNet. In fact, the idea of augmenting neural models with external knowledge base has also been proved effective. Document-aggregated sub-graph embeddings are extracted by the relational graph convolutional network. After that, document-relevant commonsense features are extracted from the trained graph for each document instance. The corresponding graph feature vector is then fed into the DANN for adversarial training. An autoencoder is also trained to reconstruct the graph features to enforce further domain invariance.
Experiments on the Amazon-reviews benchmark dataset show the proposed approach outperforms several strong baselines, for example, DANN model. Detailed experimental setting and hyper-parameters are given to make the results repeatable. The authors also provide ablation and case study studies.
I also have some questions and suggestions to the author.

\begin{itemize}
\item The proposed approach looks like the combination of several strong components, such as R-GNN and DANN, which hurts its novelty.
\item Since the original ConceptGraph is quite large, only a sub-graph containing words in the training document collection is used in the experiment, which hurts the method's concept coverage and generalization ability.
\item Since different cross domain sentiment analysis models utilized different external knowledge, and different network complexity, it is in fact difficult to conduct a fair comparison.
\item The clarity of the paper should be improved -- a large portion of section 3 is hard to follow.
\item The paper cited a large amount of prior work. I think that the authors are expected to improve the structure of references.
\end{itemize}

\textbf{\textit{Reasons to accept}}
The paper aims at external commonsense knowledge-guided unsupervised cross-domain sentiment analysis. The ConceptNet knowledge graph is used to enrich the semantics representation of a document with both domain-specific and domain-independent concepts. The proposed approach is basically reasonable and feasible.

\textit{\textbf{Reasons to reject}}
The novelty of the paper is not sufficiently strong. The clarity is also expected to be improved.
Overall Recommendation:3.5
Questions for the Authors(s)
What is the meaning of "shared" autoencoder in section 3.4?
Typos, Grammar, and Style
line 206, "pitting"


\textbf{Response to Reviewer 2:}


----------------------------------------------------------------------------------------------------------------------------

\textbf{Review #3}
\textit{\textbf{What is this paper about, what contributions does it make, what are the main strengths and weaknesses?}}
The authors investigated the domain adaptation problem for the task of doc/sentence sentiment classification. The major technical component is the integration of ConceptNet into the framework. The paper is basically well-written and can be followed without much difficulty.
My major concerns are as follows.
The integration of ConceptNet for the task is less convincing. From the example given in Figure 1, I am reluctant to agree that these concepts can bridge the domain gap. For instance, “cousin” may appear in some movies, but I would not think it will be an important concept in the DVD domain, even it appears in a movie name. BTW, do you consider the concept frequency when you do matching against ConceptNet?
The experimental setting is not described in full details, I guess the authors follow the default setting in most of the previous works. The experimental results cannot beat a few recent works which were not discussed as well in the submission:
Transferable Adversarial Training: A General Approach to Adapting Deep Classiﬁers. Liu et al. ICML 2019.
Hierarchical Attention Transfer Network for Cross-Domain Sentiment Classiﬁcation. Li et al. AAAI 2018.
For related work, I suggest the authors remove some unnecessary ones and have more discussion on closely related ones below, which have quite strong performance and should also be compared as much as you can.
Induction Networks for Few-Shot Text Classiﬁcation. Geng et al. EMNLP 2019.
Adaptive Semi-supervised Learning for Cross-domain Sentiment Classification. He et al. EMNLP 2018.
Task Refinement Learning for Improved Accuracy and Stability of Unsupervised Domain Adaptation. Ziser et al. ACL 2019.

\textit{\textbf{Reasons to accept}}
The major technical component is the integration of ConceptNet into the framework. The paper is basically well-written and can be followed without much difficulty.

\textit{\textbf{Reasons to reject}}
My major concerns are as follows.
The integration of ConceptNet for the task is less convincing.
The experimental results cannot beat a few recent works which were not discussed as well in the submission
For related work, quite a few other strong and recent works are not discussed and compared.

Overall Recommendation: 2


\textbf{Response to Reviewer 3:}

\textbf{We will add the results reported in Transferable Adversarial Training: A General Approach to Adapting Deep Classiﬁers paper by Liu et al. in our future draft, as the paper shares the same experimental setting with our work. However, all the other papers including Hierarchical Attention Transfer Network for Cross-Domain Sentiment Classiﬁcation paper by Li et al. 2018 are not directly comparable to our work because these works report their results on a bigger subset of the Amazon Reviews dataset. Moreover, CNN/Attention based LSTM networks are used to encode sentence representations, whereas we use Bag of Words feature vectors, directly adapted from the experimental setting of Ganin et al. 2016. Nevertheless, as pointed out by the reviewer, these works are closely related to ours and we will add discussions about them in our related work section.}

